Five-point Type IIB String Amplitudes at One Loop

Massless type IIB superstring amplitudes are organized according to the number of external states and their ${\mathrm U}(1)$ charge under the R-symmetry of type IIB supergravity. In this work, we analyze the low-energy expansion of one-loop five-point amplitudes in all charge sectors, focusing on the representative processes involving five gravitons and four gravitons with one dilaton. We compute the one-loop contributions to the moduli-dependent couplings in the type IIB effective action up to the $D^{12}R^5$ and $D^{14}\phi R^4$ interactions. The results are consistent with $S$-duality constraints in every charge sector and exhibit rich arithmetic structure, including single-valued multiple zeta values, affine linear combinations of logarithmic derivatives of the Riemann zeta function at odd integers, and a new constant of currently unknown nature.

==> BtoFdepth2Deg20.txt <==
{betaeqv[{0, 2}, {4, 4}] -> -1/18*Fp[{2, 2}, 2] + 
   (pinablaBarE[2, 1]*pinablaE[2, 1])/(36*y^2), 
 betaeqv[{1, 1}, {4, 4}] -> ee[2]^2/72, betaeqv[{2, 0}, {4, 4}] -> 
  Fp[{2, 2}, 2]/18, betaeqv[{0, 3}, {4, 6}] -> 
  Fm[{2, 3}, 2]/300 - Fm[{2, 3}, 4]/300 - Fp[{2, 3}, 3]/60 + 
   (pinablaBarE[2, 1]*pinablaE[3, 1])/(360*y^2) - (ee[2]*zeta[3])/2520, 
 betaeqv[{1, 2}, {4, 6}] -> (ee[2]*ee[3])/180 - Fm[{2, 3}, 2]/450 - 
   Fm[{2, 3}, 4]/300 + (ee[2]*zeta[3])/3780, betaeqv[{1, 2}, {6, 4}] -> 
  -1/300*Fm[{2, 3}, 2] + Fm[{2, 3}, 4]/300 - Fp[{2, 3}, 3]/60 + 
   (pinablaBarE[3, 1]*pinablaE[2, 1])/(360*y^2) + (ee[2]*zeta[3])/2520, 
 betaeqv[{2, 1}, {4, 6}] -> Fm[{2, 3}, 2]/300 - Fm[{2, 3}, 4]/300 + 
   Fp[{2, 3}, 3]/60 - (ee[2]*zeta[3])/2520, betaeqv[{2, 1}, {6, 4}] -> 
  Fm[{2, 3}, 2]/450 + Fm[{2, 3}, 4]/300 - (ee[2]*zeta[3])/3780, 
 betaeqv[{3, 0}, {6, 4}] -> -1/300*Fm[{2, 3}, 2] + Fm[{2, 3}, 4]/300 + 
   Fp[{2, 3}, 3]/60 + (ee[2]*zeta[3])/2520, betaeqv[{0, 4}, {4, 8}] -> 
  Fm[{2, 4}, 3]/1470 - Fm[{2, 4}, 5]/1470 - Fp[{2, 4}, 4]/210 + 
   (pinablaBarE[2, 1]*pinablaE[4, 1])/(2520*y^2) - (ee[3]*zeta[3])/12600, 
 betaeqv[{0, 4}, {6, 6}] -> Fp[{3, 3}, 2]/125 - Fp[{3, 3}, 4]/125 + 
   (pinablaBarE[3, 2]*pinablaE[3, 2])/(3600*y^4), 
 betaeqv[{1, 3}, {4, 8}] -> (ee[2]*ee[4])/840 - Fm[{2, 4}, 3]/1960 - 
   Fm[{2, 4}, 5]/1470 + (ee[3]*zeta[3])/16800, 
 betaeqv[{1, 3}, {6, 6}] -> -1/1000*Fp[{3, 3}, 2] - Fp[{3, 3}, 4]/250 + 
   (pinablaBarE[3, 1]*pinablaE[3, 1])/(3600*y^2), 
 betaeqv[{2, 2}, {6, 6}] -> ee[3]^2/1800, betaeqv[{2, 2}, {8, 4}] -> 
  -1/1470*Fm[{2, 4}, 3] + Fm[{2, 4}, 5]/1470 - Fp[{2, 4}, 4]/210 + 
   (pinablaBarE[4, 1]*pinablaE[2, 1])/(2520*y^2) + (ee[3]*zeta[3])/12600, 
 betaeqv[{2, 2}, {4, 8}] -> Fm[{2, 4}, 3]/1470 - Fm[{2, 4}, 5]/1470 + 
   Fp[{2, 4}, 4]/210 - (ee[3]*zeta[3])/12600, 
 betaeqv[{3, 1}, {6, 6}] -> Fp[{3, 3}, 2]/1000 + Fp[{3, 3}, 4]/250, 
 betaeqv[{3, 1}, {8, 4}] -> Fm[{2, 4}, 3]/1960 + Fm[{2, 4}, 5]/1470 - 
   (ee[3]*zeta[3])/16800, betaeqv[{4, 0}, {6, 6}] -> 
  -1/125*Fp[{3, 3}, 2] + Fp[{3, 3}, 4]/125, betaeqv[{4, 0}, {8, 4}] -> 
  -1/1470*Fm[{2, 4}, 3] + Fm[{2, 4}, 5]/1470 + Fp[{2, 4}, 4]/210 + 
   (ee[3]*zeta[3])/12600, betaeqv[{0, 5}, {4, 10}] -> 
  Fm[{2, 5}, 4]/6804 - Fm[{2, 5}, 6]/6804 - Fp[{2, 5}, 5]/756 + 
   (pinablaBarE[2, 1]*pinablaE[5, 1])/(15120*y^2) - (5*ee[4]*zeta[3])/299376, 
 betaeqv[{0, 5}, {6, 8}] -> -1/4900*Fm[{3, 4}, 2] + Fm[{3, 4}, 4]/3150 - 
   Fm[{3, 4}, 6]/8820 + Fp[{3, 4}, 3]/490 - Fp[{3, 4}, 5]/490 + 
   (pinablaBarE[3, 2]*pinablaE[4, 2])/(50400*y^4) + (ee[2]*zeta[5])/352800, 
 betaeqv[{1, 4}, {4, 10}] -> (ee[2]*ee[5])/3780 - Fm[{2, 5}, 4]/8505 - 
   Fm[{2, 5}, 6]/6804 + (ee[4]*zeta[3])/74844, 
 betaeqv[{1, 4}, {6, 8}] -> Fm[{3, 4}, 2]/12250 + Fm[{3, 4}, 4]/31500 - 
   Fm[{3, 4}, 6]/8820 - Fp[{3, 4}, 3]/2450 - Fp[{3, 4}, 5]/980 + 
   (pinablaBarE[3, 1]*pinablaE[4, 1])/(25200*y^2) - (ee[2]*zeta[5])/882000, 
 betaeqv[{1, 4}, {8, 6}] -> Fm[{3, 4}, 2]/4900 - Fm[{3, 4}, 4]/3150 + 
   Fm[{3, 4}, 6]/8820 + Fp[{3, 4}, 3]/490 - Fp[{3, 4}, 5]/490 + 
   (pinablaBarE[4, 2]*pinablaE[3, 2])/(50400*y^4) - (ee[2]*zeta[5])/352800, 
 betaeqv[{2, 3}, {6, 8}] -> (ee[3]*ee[4])/4200 - (3*Fm[{3, 4}, 2])/49000 - 
   Fm[{3, 4}, 4]/15750 - Fm[{3, 4}, 6]/8820 + (ee[2]*zeta[5])/1176000, 
 betaeqv[{2, 3}, {8, 6}] -> -1/12250*Fm[{3, 4}, 2] - Fm[{3, 4}, 4]/31500 + 
   Fm[{3, 4}, 6]/8820 - Fp[{3, 4}, 3]/2450 - Fp[{3, 4}, 5]/980 + 
   (pinablaBarE[4, 1]*pinablaE[3, 1])/(25200*y^2) + (ee[2]*zeta[5])/882000, 
 betaeqv[{3, 2}, {10, 4}] -> -1/6804*Fm[{2, 5}, 4] + Fm[{2, 5}, 6]/6804 - 
   Fp[{2, 5}, 5]/756 + (pinablaBarE[5, 1]*pinablaE[2, 1])/(15120*y^2) + 
   (5*ee[4]*zeta[3])/299376, betaeqv[{2, 3}, {4, 10}] -> 
  Fm[{2, 5}, 4]/6804 - Fm[{2, 5}, 6]/6804 + Fp[{2, 5}, 5]/756 - 
   (5*ee[4]*zeta[3])/299376, betaeqv[{3, 2}, {6, 8}] -> 
  Fm[{3, 4}, 2]/12250 + Fm[{3, 4}, 4]/31500 - Fm[{3, 4}, 6]/8820 + 
   Fp[{3, 4}, 3]/2450 + Fp[{3, 4}, 5]/980 - (ee[2]*zeta[5])/882000, 
 betaeqv[{3, 2}, {8, 6}] -> (3*Fm[{3, 4}, 2])/49000 + Fm[{3, 4}, 4]/15750 + 
   Fm[{3, 4}, 6]/8820 - (ee[2]*zeta[5])/1176000, 
 betaeqv[{4, 1}, {6, 8}] -> -1/4900*Fm[{3, 4}, 2] + Fm[{3, 4}, 4]/3150 - 
   Fm[{3, 4}, 6]/8820 - Fp[{3, 4}, 3]/490 + Fp[{3, 4}, 5]/490 + 
   (ee[2]*zeta[5])/352800, betaeqv[{4, 1}, {8, 6}] -> 
  -1/12250*Fm[{3, 4}, 2] - Fm[{3, 4}, 4]/31500 + Fm[{3, 4}, 6]/8820 + 
   Fp[{3, 4}, 3]/2450 + Fp[{3, 4}, 5]/980 + (ee[2]*zeta[5])/882000, 
 betaeqv[{4, 1}, {10, 4}] -> Fm[{2, 5}, 4]/8505 + Fm[{2, 5}, 6]/6804 - 
   (ee[4]*zeta[3])/74844, betaeqv[{5, 0}, {8, 6}] -> 
  Fm[{3, 4}, 2]/4900 - Fm[{3, 4}, 4]/3150 + Fm[{3, 4}, 6]/8820 - 
   Fp[{3, 4}, 3]/490 + Fp[{3, 4}, 5]/490 - (ee[2]*zeta[5])/352800, 
 betaeqv[{5, 0}, {10, 4}] -> -1/6804*Fm[{2, 5}, 4] + Fm[{2, 5}, 6]/6804 + 
   Fp[{2, 5}, 5]/756 + (5*ee[4]*zeta[3])/299376, 
 betaeqv[{0, 6}, {4, 12}] -> Fm[{2, 6}, 5]/30492 - Fm[{2, 6}, 7]/30492 - 
   Fp[{2, 6}, 6]/2772 + (pinablaBarE[2, 1]*pinablaE[6, 1])/(83160*y^2) - 
   (691*ee[5]*zeta[3])/189189000, betaeqv[{0, 6}, {6, 10}] -> 
  -1/26460*Fm[{3, 5}, 3] + Fm[{3, 5}, 5]/16170 - Fm[{3, 5}, 7]/41580 + 
   Fp[{3, 5}, 4]/1890 - Fp[{3, 5}, 6]/1890 + 
   (pinablaBarE[3, 2]*pinablaE[5, 2])/(453600*y^4) + (ee[3]*zeta[5])/1995840, 
 betaeqv[{0, 6}, {8, 8}] -> (-9*Fp[{4, 4}, 2])/6860 + Fp[{4, 4}, 4]/490 - 
   Fp[{4, 4}, 6]/1372 + (pinablaBarE[4, 3]*pinablaE[4, 3])/(705600*y^6), 
 betaeqv[{1, 5}, {4, 12}] -> (ee[2]*ee[6])/16632 - (5*Fm[{2, 6}, 5])/182952 - 
   Fm[{2, 6}, 7]/30492 + (691*ee[5]*zeta[3])/227026800, 
 betaeqv[{1, 5}, {6, 10}] -> Fm[{3, 5}, 3]/52920 + Fm[{3, 5}, 5]/194040 - 
   Fm[{3, 5}, 7]/41580 - Fp[{3, 5}, 4]/7560 - Fp[{3, 5}, 6]/3780 + 
   (pinablaBarE[3, 1]*pinablaE[5, 1])/(151200*y^2) - (ee[3]*zeta[5])/3991680, 
 betaeqv[{1, 5}, {8, 8}] -> Fp[{4, 4}, 2]/6860 + Fp[{4, 4}, 4]/2940 - 
   Fp[{4, 4}, 6]/2058 + (pinablaBarE[4, 2]*pinablaE[4, 2])/(705600*y^4), 
 betaeqv[{2, 4}, {6, 10}] -> (ee[3]*ee[5])/18900 - Fm[{3, 5}, 3]/66150 - 
   Fm[{3, 5}, 5]/72765 - Fm[{3, 5}, 7]/41580 + (ee[3]*zeta[5])/4989600, 
 betaeqv[{2, 4}, {8, 8}] -> -1/34300*Fp[{4, 4}, 2] - Fp[{4, 4}, 4]/7350 - 
   Fp[{4, 4}, 6]/4116 + (pinablaBarE[4, 1]*pinablaE[4, 1])/(176400*y^2), 
 betaeqv[{2, 4}, {10, 6}] -> Fm[{3, 5}, 3]/26460 - Fm[{3, 5}, 5]/16170 + 
   Fm[{3, 5}, 7]/41580 + Fp[{3, 5}, 4]/1890 - Fp[{3, 5}, 6]/1890 + 
   (pinablaBarE[5, 2]*pinablaE[3, 2])/(453600*y^4) - (ee[3]*zeta[5])/1995840, 
 betaeqv[{3, 3}, {8, 8}] -> ee[4]^2/39200, betaeqv[{3, 3}, {10, 6}] -> 
  -1/52920*Fm[{3, 5}, 3] - Fm[{3, 5}, 5]/194040 + Fm[{3, 5}, 7]/41580 - 
   Fp[{3, 5}, 4]/7560 - Fp[{3, 5}, 6]/3780 + 
   (pinablaBarE[5, 1]*pinablaE[3, 1])/(151200*y^2) + (ee[3]*zeta[5])/3991680, 
 betaeqv[{4, 2}, {12, 4}] -> -1/30492*Fm[{2, 6}, 5] + Fm[{2, 6}, 7]/30492 - 
   Fp[{2, 6}, 6]/2772 + (pinablaBarE[6, 1]*pinablaE[2, 1])/(83160*y^2) + 
   (691*ee[5]*zeta[3])/189189000, betaeqv[{2, 4}, {4, 12}] -> 
  Fm[{2, 6}, 5]/30492 - Fm[{2, 6}, 7]/30492 + Fp[{2, 6}, 6]/2772 - 
   (691*ee[5]*zeta[3])/189189000, betaeqv[{3, 3}, {6, 10}] -> 
  Fm[{3, 5}, 3]/52920 + Fm[{3, 5}, 5]/194040 - Fm[{3, 5}, 7]/41580 + 
   Fp[{3, 5}, 4]/7560 + Fp[{3, 5}, 6]/3780 - (ee[3]*zeta[5])/3991680, 
 betaeqv[{4, 2}, {6, 10}] -> -1/26460*Fm[{3, 5}, 3] + Fm[{3, 5}, 5]/16170 - 
   Fm[{3, 5}, 7]/41580 - Fp[{3, 5}, 4]/1890 + Fp[{3, 5}, 6]/1890 + 
   (ee[3]*zeta[5])/1995840, betaeqv[{4, 2}, {8, 8}] -> 
  Fp[{4, 4}, 2]/34300 + Fp[{4, 4}, 4]/7350 + Fp[{4, 4}, 6]/4116, 
 betaeqv[{4, 2}, {10, 6}] -> Fm[{3, 5}, 3]/66150 + Fm[{3, 5}, 5]/72765 + 
   Fm[{3, 5}, 7]/41580 - (ee[3]*zeta[5])/4989600, 
 betaeqv[{5, 1}, {8, 8}] -> -1/6860*Fp[{4, 4}, 2] - Fp[{4, 4}, 4]/2940 + 
   Fp[{4, 4}, 6]/2058, betaeqv[{5, 1}, {10, 6}] -> 
  -1/52920*Fm[{3, 5}, 3] - Fm[{3, 5}, 5]/194040 + Fm[{3, 5}, 7]/41580 + 
   Fp[{3, 5}, 4]/7560 + Fp[{3, 5}, 6]/3780 + (ee[3]*zeta[5])/3991680, 
 betaeqv[{5, 1}, {12, 4}] -> (5*Fm[{2, 6}, 5])/182952 + Fm[{2, 6}, 7]/30492 - 
   (691*ee[5]*zeta[3])/227026800, betaeqv[{6, 0}, {8, 8}] -> 
  (9*Fp[{4, 4}, 2])/6860 - Fp[{4, 4}, 4]/490 + Fp[{4, 4}, 6]/1372, 
 betaeqv[{6, 0}, {10, 6}] -> Fm[{3, 5}, 3]/26460 - Fm[{3, 5}, 5]/16170 + 
   Fm[{3, 5}, 7]/41580 - Fp[{3, 5}, 4]/1890 + Fp[{3, 5}, 6]/1890 - 
   (ee[3]*zeta[5])/1995840, betaeqv[{6, 0}, {12, 4}] -> 
  -1/30492*Fm[{2, 6}, 5] + Fm[{2, 6}, 7]/30492 + Fp[{2, 6}, 6]/2772 + 
   (691*ee[5]*zeta[3])/189189000, betaeqv[{0, 7}, {4, 14}] -> 
  Fm[{2, 7}, 6]/133848 - Fm[{2, 7}, 8]/133848 - Fp[{2, 7}, 7]/10296 + 
   (pinablaBarE[2, 1]*pinablaE[7, 1])/(432432*y^2) - 
   (35*ee[6]*zeta[3])/42687216, betaeqv[{0, 7}, {6, 12}] -> 
  -1/130680*Fm[{3, 6}, 4] + Fm[{3, 6}, 6]/77220 - Fm[{3, 6}, 8]/188760 + 
   Fp[{3, 6}, 5]/7260 - Fp[{3, 6}, 7]/7260 + 
   (pinablaBarE[3, 2]*pinablaE[6, 2])/(3326400*y^4) + 
   (691*ee[4]*zeta[5])/7135128000, betaeqv[{0, 7}, {8, 10}] -> 
  Fm[{4, 5}, 2]/52920 - Fm[{4, 5}, 4]/27720 + Fm[{4, 5}, 6]/45864 - 
   Fm[{4, 5}, 8]/216216 - Fp[{4, 5}, 3]/3528 + Fp[{4, 5}, 5]/2156 - 
   Fp[{4, 5}, 7]/5544 + (pinablaBarE[4, 3]*pinablaE[5, 3])/(12700800*y^6) - 
   (ee[2]*zeta[7])/33530112, betaeqv[{1, 6}, {4, 14}] -> 
  (ee[2]*ee[7])/72072 - Fm[{2, 7}, 6]/156156 - Fm[{2, 7}, 8]/133848 + 
   (5*ee[6]*zeta[3])/7114536, betaeqv[{1, 6}, {6, 12}] -> 
  Fm[{3, 6}, 4]/228690 + Fm[{3, 6}, 6]/1081080 - Fm[{3, 6}, 8]/188760 - 
   Fp[{3, 6}, 5]/25410 - Fp[{3, 6}, 7]/14520 + 
   (pinablaBarE[3, 1]*pinablaE[6, 1])/(831600*y^2) - 
   (691*ee[4]*zeta[5])/12486474000, betaeqv[{1, 6}, {8, 10}] -> 
  -1/185220*Fm[{4, 5}, 2] + Fm[{4, 5}, 4]/582120 + Fm[{4, 5}, 6]/120393 - 
   Fm[{4, 5}, 8]/216216 + Fp[{4, 5}, 3]/18522 + Fp[{4, 5}, 5]/15092 - 
   Fp[{4, 5}, 7]/8316 + (pinablaBarE[4, 2]*pinablaE[5, 2])/(6350400*y^4) + 
   (ee[2]*zeta[7])/117355392, betaeqv[{1, 6}, {10, 8}] -> 
  -1/52920*Fm[{4, 5}, 2] + Fm[{4, 5}, 4]/27720 - Fm[{4, 5}, 6]/45864 + 
   Fm[{4, 5}, 8]/216216 - Fp[{4, 5}, 3]/3528 + Fp[{4, 5}, 5]/2156 - 
   Fp[{4, 5}, 7]/5544 + (pinablaBarE[5, 3]*pinablaE[4, 3])/(12700800*y^6) + 
   (ee[2]*zeta[7])/33530112, betaeqv[{2, 5}, {6, 12}] -> 
  (ee[3]*ee[6])/83160 - Fm[{3, 6}, 4]/274428 - Fm[{3, 6}, 6]/324324 - 
   Fm[{3, 6}, 8]/188760 + (691*ee[4]*zeta[5])/14983768800, 
 betaeqv[{2, 5}, {8, 10}] -> Fm[{4, 5}, 2]/370440 + Fm[{4, 5}, 4]/582120 + 
   Fm[{4, 5}, 6]/4815720 - Fm[{4, 5}, 8]/216216 - Fp[{4, 5}, 3]/74088 - 
   (3*Fp[{4, 5}, 5])/75460 - Fp[{4, 5}, 7]/16632 + 
   (pinablaBarE[4, 1]*pinablaE[5, 1])/(1058400*y^2) - 
   (ee[2]*zeta[7])/234710784, betaeqv[{2, 5}, {10, 8}] -> 
  Fm[{4, 5}, 2]/185220 - Fm[{4, 5}, 4]/582120 - Fm[{4, 5}, 6]/120393 + 
   Fm[{4, 5}, 8]/216216 + Fp[{4, 5}, 3]/18522 + Fp[{4, 5}, 5]/15092 - 
   Fp[{4, 5}, 7]/8316 + (pinablaBarE[5, 2]*pinablaE[4, 2])/(6350400*y^4) - 
   (ee[2]*zeta[7])/117355392, betaeqv[{3, 4}, {8, 10}] -> 
  (ee[4]*ee[5])/88200 - Fm[{4, 5}, 2]/463050 - Fm[{4, 5}, 4]/485100 - 
   Fm[{4, 5}, 6]/401310 - Fm[{4, 5}, 8]/216216 + (ee[2]*zeta[7])/293388480, 
 betaeqv[{3, 4}, {10, 8}] -> -1/370440*Fm[{4, 5}, 2] - Fm[{4, 5}, 4]/582120 - 
   Fm[{4, 5}, 6]/4815720 + Fm[{4, 5}, 8]/216216 - Fp[{4, 5}, 3]/74088 - 
   (3*Fp[{4, 5}, 5])/75460 - Fp[{4, 5}, 7]/16632 + 
   (pinablaBarE[5, 1]*pinablaE[4, 1])/(1058400*y^2) + 
   (ee[2]*zeta[7])/234710784, betaeqv[{3, 4}, {12, 6}] -> 
  Fm[{3, 6}, 4]/130680 - Fm[{3, 6}, 6]/77220 + Fm[{3, 6}, 8]/188760 + 
   Fp[{3, 6}, 5]/7260 - Fp[{3, 6}, 7]/7260 + 
   (pinablaBarE[6, 2]*pinablaE[3, 2])/(3326400*y^4) - 
   (691*ee[4]*zeta[5])/7135128000, betaeqv[{4, 3}, {12, 6}] -> 
  -1/228690*Fm[{3, 6}, 4] - Fm[{3, 6}, 6]/1081080 + Fm[{3, 6}, 8]/188760 - 
   Fp[{3, 6}, 5]/25410 - Fp[{3, 6}, 7]/14520 + 
   (pinablaBarE[6, 1]*pinablaE[3, 1])/(831600*y^2) + 
   (691*ee[4]*zeta[5])/12486474000, betaeqv[{5, 2}, {14, 4}] -> 
  -1/133848*Fm[{2, 7}, 6] + Fm[{2, 7}, 8]/133848 - Fp[{2, 7}, 7]/10296 + 
   (pinablaBarE[7, 1]*pinablaE[2, 1])/(432432*y^2) + 
   (35*ee[6]*zeta[3])/42687216, betaeqv[{2, 5}, {4, 14}] -> 
  Fm[{2, 7}, 6]/133848 - Fm[{2, 7}, 8]/133848 + Fp[{2, 7}, 7]/10296 - 
   (35*ee[6]*zeta[3])/42687216, betaeqv[{3, 4}, {6, 12}] -> 
  Fm[{3, 6}, 4]/228690 + Fm[{3, 6}, 6]/1081080 - Fm[{3, 6}, 8]/188760 + 
   Fp[{3, 6}, 5]/25410 + Fp[{3, 6}, 7]/14520 - (691*ee[4]*zeta[5])/
    12486474000, betaeqv[{4, 3}, {6, 12}] -> -1/130680*Fm[{3, 6}, 4] + 
   Fm[{3, 6}, 6]/77220 - Fm[{3, 6}, 8]/188760 - Fp[{3, 6}, 5]/7260 + 
   Fp[{3, 6}, 7]/7260 + (691*ee[4]*zeta[5])/7135128000, 
 betaeqv[{4, 3}, {8, 10}] -> Fm[{4, 5}, 2]/370440 + Fm[{4, 5}, 4]/582120 + 
   Fm[{4, 5}, 6]/4815720 - Fm[{4, 5}, 8]/216216 + Fp[{4, 5}, 3]/74088 + 
   (3*Fp[{4, 5}, 5])/75460 + Fp[{4, 5}, 7]/16632 - (ee[2]*zeta[7])/234710784, 
 betaeqv[{4, 3}, {10, 8}] -> Fm[{4, 5}, 2]/463050 + Fm[{4, 5}, 4]/485100 + 
   Fm[{4, 5}, 6]/401310 + Fm[{4, 5}, 8]/216216 - (ee[2]*zeta[7])/293388480, 
 betaeqv[{5, 2}, {8, 10}] -> -1/185220*Fm[{4, 5}, 2] + Fm[{4, 5}, 4]/582120 + 
   Fm[{4, 5}, 6]/120393 - Fm[{4, 5}, 8]/216216 - Fp[{4, 5}, 3]/18522 - 
   Fp[{4, 5}, 5]/15092 + Fp[{4, 5}, 7]/8316 + (ee[2]*zeta[7])/117355392, 
 betaeqv[{5, 2}, {10, 8}] -> -1/370440*Fm[{4, 5}, 2] - Fm[{4, 5}, 4]/582120 - 
   Fm[{4, 5}, 6]/4815720 + Fm[{4, 5}, 8]/216216 + Fp[{4, 5}, 3]/74088 + 
   (3*Fp[{4, 5}, 5])/75460 + Fp[{4, 5}, 7]/16632 + (ee[2]*zeta[7])/234710784, 
 betaeqv[{5, 2}, {12, 6}] -> Fm[{3, 6}, 4]/274428 + Fm[{3, 6}, 6]/324324 + 
   Fm[{3, 6}, 8]/188760 - (691*ee[4]*zeta[5])/14983768800, 
 betaeqv[{6, 1}, {8, 10}] -> Fm[{4, 5}, 2]/52920 - Fm[{4, 5}, 4]/27720 + 
   Fm[{4, 5}, 6]/45864 - Fm[{4, 5}, 8]/216216 + Fp[{4, 5}, 3]/3528 - 
   Fp[{4, 5}, 5]/2156 + Fp[{4, 5}, 7]/5544 - (ee[2]*zeta[7])/33530112, 
 betaeqv[{6, 1}, {10, 8}] -> Fm[{4, 5}, 2]/185220 - Fm[{4, 5}, 4]/582120 - 
   Fm[{4, 5}, 6]/120393 + Fm[{4, 5}, 8]/216216 - Fp[{4, 5}, 3]/18522 - 
   Fp[{4, 5}, 5]/15092 + Fp[{4, 5}, 7]/8316 - (ee[2]*zeta[7])/117355392, 
 betaeqv[{6, 1}, {12, 6}] -> -1/228690*Fm[{3, 6}, 4] - 
   Fm[{3, 6}, 6]/1081080 + Fm[{3, 6}, 8]/188760 + Fp[{3, 6}, 5]/25410 + 
   Fp[{3, 6}, 7]/14520 + (691*ee[4]*zeta[5])/12486474000, 
 betaeqv[{6, 1}, {14, 4}] -> Fm[{2, 7}, 6]/156156 + Fm[{2, 7}, 8]/133848 - 
   (5*ee[6]*zeta[3])/7114536, betaeqv[{7, 0}, {10, 8}] -> 
  -1/52920*Fm[{4, 5}, 2] + Fm[{4, 5}, 4]/27720 - Fm[{4, 5}, 6]/45864 + 
   Fm[{4, 5}, 8]/216216 + Fp[{4, 5}, 3]/3528 - Fp[{4, 5}, 5]/2156 + 
   Fp[{4, 5}, 7]/5544 + (ee[2]*zeta[7])/33530112, 
 betaeqv[{7, 0}, {12, 6}] -> Fm[{3, 6}, 4]/130680 - Fm[{3, 6}, 6]/77220 + 
   Fm[{3, 6}, 8]/188760 - Fp[{3, 6}, 5]/7260 + Fp[{3, 6}, 7]/7260 - 
   (691*ee[4]*zeta[5])/7135128000, betaeqv[{7, 0}, {14, 4}] -> 
  -1/133848*Fm[{2, 7}, 6] + Fm[{2, 7}, 8]/133848 + Fp[{2, 7}, 7]/10296 + 
   (35*ee[6]*zeta[3])/42687216, betaeqv[{0, 8}, {4, 16}] -> 
  Fm[{2, 8}, 7]/579150 - Fm[{2, 8}, 9]/579150 - Fp[{2, 8}, 8]/38610 + 
   (pinablaBarE[2, 1]*pinablaE[8, 1])/(2162160*y^2) - 
   (3617*ee[7]*zeta[3])/19297278000, betaeqv[{0, 8}, {6, 14}] -> 
  -1/613470*Fm[{3, 7}, 5] + Fm[{3, 7}, 7]/353925 - Fm[{3, 7}, 9]/836550 + 
   Fp[{3, 7}, 6]/27885 - Fp[{3, 7}, 8]/27885 + 
   (pinablaBarE[3, 2]*pinablaE[7, 2])/(21621600*y^4) + 
   (ee[5]*zeta[5])/50193000, betaeqv[{0, 8}, {8, 12}] -> 
  Fm[{4, 6}, 3]/320166 - Fm[{4, 6}, 5]/154154 + Fm[{4, 6}, 7]/228690 - 
   Fm[{4, 6}, 9]/990990 - Fp[{4, 6}, 4]/15246 + Fp[{4, 6}, 6]/9009 - 
   Fp[{4, 6}, 8]/22022 + (pinablaBarE[4, 3]*pinablaE[6, 3])/(139708800*y^6) - 
   (691*ee[3]*zeta[7])/149837688000, betaeqv[{0, 8}, {10, 10}] -> 
  (2*Fp[{5, 5}, 2])/8505 - (2*Fp[{5, 5}, 4])/4455 + (2*Fp[{5, 5}, 6])/7371 - 
   (2*Fp[{5, 5}, 8])/34749 + (pinablaBarE[5, 4]*pinablaE[5, 4])/
    (228614400*y^8), betaeqv[{1, 7}, {4, 16}] -> 
  (ee[2]*ee[8])/308880 - (7*Fm[{2, 8}, 7])/4633200 - Fm[{2, 8}, 9]/579150 + 
   (3617*ee[7]*zeta[3])/22054032000, betaeqv[{1, 7}, {6, 14}] -> 
  Fm[{3, 7}, 5]/981552 + Fm[{3, 7}, 7]/5662800 - Fm[{3, 7}, 9]/836550 - 
   Fp[{3, 7}, 6]/89232 - Fp[{3, 7}, 8]/55770 + 
   (pinablaBarE[3, 1]*pinablaE[7, 1])/(4324320*y^2) - 
   (ee[5]*zeta[5])/80308800, betaeqv[{1, 7}, {8, 12}] -> 
  -1/853776*Fm[{4, 6}, 3] + Fm[{4, 6}, 5]/1849848 + Fm[{4, 6}, 7]/609840 - 
   Fm[{4, 6}, 9]/990990 + Fp[{4, 6}, 4]/60984 + Fp[{4, 6}, 6]/72072 - 
   Fp[{4, 6}, 8]/33033 + (pinablaBarE[4, 2]*pinablaE[6, 2])/(46569600*y^4) + 
   (691*ee[3]*zeta[7])/399567168000, betaeqv[{1, 7}, {10, 10}] -> 
  -1/45360*Fp[{5, 5}, 2] - Fp[{5, 5}, 4]/35640 + (11*Fp[{5, 5}, 6])/117936 - 
   Fp[{5, 5}, 8]/23166 + (pinablaBarE[5, 3]*pinablaE[5, 3])/(228614400*y^6), 
 betaeqv[{2, 6}, {6, 14}] -> (ee[3]*ee[7])/360360 - Fm[{3, 7}, 5]/1145144 - 
   Fm[{3, 7}, 7]/1415700 - Fm[{3, 7}, 9]/836550 + (ee[5]*zeta[5])/93693600, 
 betaeqv[{2, 6}, {8, 12}] -> Fm[{4, 6}, 3]/1494108 + Fm[{4, 6}, 5]/2942940 - 
   Fm[{4, 6}, 9]/990990 - Fp[{4, 6}, 4]/213444 - Fp[{4, 6}, 6]/90090 - 
   Fp[{4, 6}, 8]/66066 + (pinablaBarE[4, 1]*pinablaE[6, 1])/(5821200*y^2) - 
   (691*ee[3]*zeta[7])/699242544000, betaeqv[{2, 6}, {10, 10}] -> 
  Fp[{5, 5}, 2]/238140 + (13*Fp[{5, 5}, 4])/873180 + Fp[{5, 5}, 6]/103194 - 
   Fp[{5, 5}, 8]/34749 + (pinablaBarE[5, 2]*pinablaE[5, 2])/(57153600*y^4), 
 betaeqv[{2, 6}, {12, 8}] -> -1/320166*Fm[{4, 6}, 3] + Fm[{4, 6}, 5]/154154 - 
   Fm[{4, 6}, 7]/228690 + Fm[{4, 6}, 9]/990990 - Fp[{4, 6}, 4]/15246 + 
   Fp[{4, 6}, 6]/9009 - Fp[{4, 6}, 8]/22022 + 
   (pinablaBarE[6, 3]*pinablaE[4, 3])/(139708800*y^6) + 
   (691*ee[3]*zeta[7])/149837688000, betaeqv[{3, 5}, {8, 12}] -> 
  (ee[4]*ee[6])/388080 - (5*Fm[{4, 6}, 3])/8964648 - Fm[{4, 6}, 5]/2158156 - 
   Fm[{4, 6}, 7]/1829520 - Fm[{4, 6}, 9]/990990 + 
   (691*ee[3]*zeta[7])/839091052800, betaeqv[{3, 5}, {10, 10}] -> 
  -1/952560*Fp[{5, 5}, 2] - Fp[{5, 5}, 4]/194040 - Fp[{5, 5}, 6]/91728 - 
   Fp[{5, 5}, 8]/69498 + (pinablaBarE[5, 1]*pinablaE[5, 1])/(6350400*y^2), 
 betaeqv[{3, 5}, {12, 8}] -> Fm[{4, 6}, 3]/853776 - Fm[{4, 6}, 5]/1849848 - 
   Fm[{4, 6}, 7]/609840 + Fm[{4, 6}, 9]/990990 + Fp[{4, 6}, 4]/60984 + 
   Fp[{4, 6}, 6]/72072 - Fp[{4, 6}, 8]/33033 + 
   (pinablaBarE[6, 2]*pinablaE[4, 2])/(46569600*y^4) - 
   (691*ee[3]*zeta[7])/399567168000, betaeqv[{4, 4}, {10, 10}] -> 
  ee[5]^2/793800, betaeqv[{4, 4}, {12, 8}] -> -1/1494108*Fm[{4, 6}, 3] - 
   Fm[{4, 6}, 5]/2942940 + Fm[{4, 6}, 9]/990990 - Fp[{4, 6}, 4]/213444 - 
   Fp[{4, 6}, 6]/90090 - Fp[{4, 6}, 8]/66066 + 
   (pinablaBarE[6, 1]*pinablaE[4, 1])/(5821200*y^2) + 
   (691*ee[3]*zeta[7])/699242544000, betaeqv[{4, 4}, {14, 6}] -> 
  Fm[{3, 7}, 5]/613470 - Fm[{3, 7}, 7]/353925 + Fm[{3, 7}, 9]/836550 + 
   Fp[{3, 7}, 6]/27885 - Fp[{3, 7}, 8]/27885 + 
   (pinablaBarE[7, 2]*pinablaE[3, 2])/(21621600*y^4) - 
   (ee[5]*zeta[5])/50193000, betaeqv[{5, 3}, {14, 6}] -> 
  -1/981552*Fm[{3, 7}, 5] - Fm[{3, 7}, 7]/5662800 + Fm[{3, 7}, 9]/836550 - 
   Fp[{3, 7}, 6]/89232 - Fp[{3, 7}, 8]/55770 + 
   (pinablaBarE[7, 1]*pinablaE[3, 1])/(4324320*y^2) + 
   (ee[5]*zeta[5])/80308800, betaeqv[{6, 2}, {16, 4}] -> 
  -1/579150*Fm[{2, 8}, 7] + Fm[{2, 8}, 9]/579150 - Fp[{2, 8}, 8]/38610 + 
   (pinablaBarE[8, 1]*pinablaE[2, 1])/(2162160*y^2) + 
   (3617*ee[7]*zeta[3])/19297278000, betaeqv[{2, 6}, {4, 16}] -> 
  Fm[{2, 8}, 7]/579150 - Fm[{2, 8}, 9]/579150 + Fp[{2, 8}, 8]/38610 - 
   (3617*ee[7]*zeta[3])/19297278000, betaeqv[{3, 5}, {6, 14}] -> 
  Fm[{3, 7}, 5]/981552 + Fm[{3, 7}, 7]/5662800 - Fm[{3, 7}, 9]/836550 + 
   Fp[{3, 7}, 6]/89232 + Fp[{3, 7}, 8]/55770 - (ee[5]*zeta[5])/80308800, 
 betaeqv[{4, 4}, {6, 14}] -> -1/613470*Fm[{3, 7}, 5] + Fm[{3, 7}, 7]/353925 - 
   Fm[{3, 7}, 9]/836550 - Fp[{3, 7}, 6]/27885 + Fp[{3, 7}, 8]/27885 + 
   (ee[5]*zeta[5])/50193000, betaeqv[{4, 4}, {8, 12}] -> 
  Fm[{4, 6}, 3]/1494108 + Fm[{4, 6}, 5]/2942940 - Fm[{4, 6}, 9]/990990 + 
   Fp[{4, 6}, 4]/213444 + Fp[{4, 6}, 6]/90090 + Fp[{4, 6}, 8]/66066 - 
   (691*ee[3]*zeta[7])/699242544000, betaeqv[{5, 3}, {8, 12}] -> 
  -1/853776*Fm[{4, 6}, 3] + Fm[{4, 6}, 5]/1849848 + Fm[{4, 6}, 7]/609840 - 
   Fm[{4, 6}, 9]/990990 - Fp[{4, 6}, 4]/60984 - Fp[{4, 6}, 6]/72072 + 
   Fp[{4, 6}, 8]/33033 + (691*ee[3]*zeta[7])/399567168000, 
 betaeqv[{5, 3}, {10, 10}] -> Fp[{5, 5}, 2]/952560 + Fp[{5, 5}, 4]/194040 + 
   Fp[{5, 5}, 6]/91728 + Fp[{5, 5}, 8]/69498, betaeqv[{5, 3}, {12, 8}] -> 
  (5*Fm[{4, 6}, 3])/8964648 + Fm[{4, 6}, 5]/2158156 + Fm[{4, 6}, 7]/1829520 + 
   Fm[{4, 6}, 9]/990990 - (691*ee[3]*zeta[7])/839091052800, 
 betaeqv[{6, 2}, {8, 12}] -> Fm[{4, 6}, 3]/320166 - Fm[{4, 6}, 5]/154154 + 
   Fm[{4, 6}, 7]/228690 - Fm[{4, 6}, 9]/990990 + Fp[{4, 6}, 4]/15246 - 
   Fp[{4, 6}, 6]/9009 + Fp[{4, 6}, 8]/22022 - (691*ee[3]*zeta[7])/
    149837688000, betaeqv[{6, 2}, {10, 10}] -> -1/238140*Fp[{5, 5}, 2] - 
   (13*Fp[{5, 5}, 4])/873180 - Fp[{5, 5}, 6]/103194 + Fp[{5, 5}, 8]/34749, 
 betaeqv[{6, 2}, {12, 8}] -> -1/1494108*Fm[{4, 6}, 3] - 
   Fm[{4, 6}, 5]/2942940 + Fm[{4, 6}, 9]/990990 + Fp[{4, 6}, 4]/213444 + 
   Fp[{4, 6}, 6]/90090 + Fp[{4, 6}, 8]/66066 + (691*ee[3]*zeta[7])/
    699242544000, betaeqv[{6, 2}, {14, 6}] -> Fm[{3, 7}, 5]/1145144 + 
   Fm[{3, 7}, 7]/1415700 + Fm[{3, 7}, 9]/836550 - (ee[5]*zeta[5])/93693600, 
 betaeqv[{7, 1}, {10, 10}] -> Fp[{5, 5}, 2]/45360 + Fp[{5, 5}, 4]/35640 - 
   (11*Fp[{5, 5}, 6])/117936 + Fp[{5, 5}, 8]/23166, 
 betaeqv[{7, 1}, {12, 8}] -> Fm[{4, 6}, 3]/853776 - Fm[{4, 6}, 5]/1849848 - 
   Fm[{4, 6}, 7]/609840 + Fm[{4, 6}, 9]/990990 - Fp[{4, 6}, 4]/60984 - 
   Fp[{4, 6}, 6]/72072 + Fp[{4, 6}, 8]/33033 - (691*ee[3]*zeta[7])/
    399567168000, betaeqv[{7, 1}, {14, 6}] -> -1/981552*Fm[{3, 7}, 5] - 
   Fm[{3, 7}, 7]/5662800 + Fm[{3, 7}, 9]/836550 + Fp[{3, 7}, 6]/89232 + 
   Fp[{3, 7}, 8]/55770 + (ee[5]*zeta[5])/80308800, 
 betaeqv[{7, 1}, {16, 4}] -> (7*Fm[{2, 8}, 7])/4633200 + 
   Fm[{2, 8}, 9]/579150 - (3617*ee[7]*zeta[3])/22054032000, 
 betaeqv[{8, 0}, {10, 10}] -> (-2*Fp[{5, 5}, 2])/8505 + 
   (2*Fp[{5, 5}, 4])/4455 - (2*Fp[{5, 5}, 6])/7371 + (2*Fp[{5, 5}, 8])/34749, 
 betaeqv[{8, 0}, {12, 8}] -> -1/320166*Fm[{4, 6}, 3] + Fm[{4, 6}, 5]/154154 - 
   Fm[{4, 6}, 7]/228690 + Fm[{4, 6}, 9]/990990 + Fp[{4, 6}, 4]/15246 - 
   Fp[{4, 6}, 6]/9009 + Fp[{4, 6}, 8]/22022 + (691*ee[3]*zeta[7])/
    149837688000, betaeqv[{8, 0}, {14, 6}] -> Fm[{3, 7}, 5]/613470 - 
   Fm[{3, 7}, 7]/353925 + Fm[{3, 7}, 9]/836550 - Fp[{3, 7}, 6]/27885 + 
   Fp[{3, 7}, 8]/27885 - (ee[5]*zeta[5])/50193000, 
 betaeqv[{8, 0}, {16, 4}] -> -1/579150*Fm[{2, 8}, 7] + Fm[{2, 8}, 9]/579150 + 
   Fp[{2, 8}, 8]/38610 + (3617*ee[7]*zeta[3])/19297278000}


==> BtoFdepth3Deg14.txt <==
{betaeqv[{0, 1, 2}, {4, 4, 4}] -> -1/54*F3p[{2, 2, 2}, 2, 1] + 
   (pinabla[Fp[{2, 2}, 2], 1]*pinablaBarE[2, 1])/(216*y^2) + 
   (pinablaBar[Fp[{2, 2}, 2], 1]*pinablaE[2, 1])/(216*y^2) - 
   (ee[2]*pinablaBarE[2, 1]*pinablaE[2, 1])/(216*y^2), 
 betaeqv[{0, 2, 1}, {4, 4, 4}] -> F3m[{2, 2, 2}, 3, 1]/108 + 
   F3p[{2, 2, 2}, 2, 1]/108 + (ee[2]*Fp[{2, 2}, 2])/216 - 
   (pinabla[Fp[{2, 2}, 2], 1]*pinablaBarE[2, 1])/(216*y^2) - 
   (7*ee[3]*zeta[3])/7200, betaeqv[{1, 0, 2}, {4, 4, 4}] -> 
  -1/108*F3m[{2, 2, 2}, 3, 1] + F3p[{2, 2, 2}, 2, 1]/108 + 
   (ee[2]*Fp[{2, 2}, 2])/216 - (pinablaBar[Fp[{2, 2}, 2], 1]*pinablaE[2, 1])/
    (216*y^2) + (7*ee[3]*zeta[3])/7200, betaeqv[{1, 1, 1}, {4, 4, 4}] -> 
  -1/1296*ee[2]^3, betaeqv[{1, 2, 0}, {4, 4, 4}] -> 
  F3m[{2, 2, 2}, 3, 1]/108 + F3p[{2, 2, 2}, 2, 1]/108 - 
   (ee[2]*Fp[{2, 2}, 2])/216 - (7*ee[3]*zeta[3])/7200, 
 betaeqv[{0, 0, 4}, {4, 4, 6}] -> F3m[{2, 2, 3}, 2, 1]/450 - 
   F3m[{2, 2, 3}, 4, 1]/450 + F3p[{2, 2, 3}, 1, 1]/900 - 
   F3p[{2, 2, 3}, 3, 1]/1260 + F3p[{2, 2, 3}, 3, 2]/1350 + 
   F3p[{2, 2, 3}, 3, 3]/3150 - F3p[{2, 2, 3}, 5, 1]/3150 - 
   (pinabla[Fm[{2, 3}, 2], 1]*pinablaBarE[2, 1])/(900*y^2) + 
   (pinabla[Fm[{2, 3}, 4], 1]*pinablaBarE[2, 1])/(5400*y^2) + 
   (pinabla[Fp[{2, 3}, 3], 1]*pinablaBarE[2, 1])/(540*y^2) + 
   (ee[3]*pinablaBarE[2, 1]*pinablaE[2, 1])/(1080*y^2) - 
   (pinablaBarE[2, 1]^2*pinablaE[3, 2])/(4320*y^4) + (ee[4]*zeta[3])/25200 - 
   (Fp[{2, 2}, 2]*zeta[3])/3780 + (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/
    (7560*y^2) - (ee[2]*zeta[5])/64800, betaeqv[{0, 1, 3}, {4, 4, 6}] -> 
  F3m[{2, 2, 3}, 2, 1]/1800 - F3m[{2, 2, 3}, 2, 2]/1800 - 
   F3m[{2, 2, 3}, 4, 1]/1800 + F3m[{2, 2, 3}, 4, 2]/1800 - 
   F3p[{2, 2, 3}, 1, 1]/3600 - F3p[{2, 2, 3}, 3, 1]/1260 - 
   F3p[{2, 2, 3}, 3, 2]/5400 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (pinabla[Fm[{2, 3}, 2], 1]*pinablaBarE[2, 1])/
    (3600*y^2) + (pinabla[Fm[{2, 3}, 4], 1]*pinablaBarE[2, 1])/(5400*y^2) + 
   (pinabla[Fp[{2, 3}, 3], 1]*pinablaBarE[2, 1])/(2160*y^2) - 
   (ee[3]*pinablaBarE[2, 1]*pinablaE[2, 1])/(2160*y^2) + 
   (pinablaBar[Fp[{2, 2}, 2], 1]*pinablaE[3, 1])/(2160*y^2) - 
   (ee[2]*pinablaBarE[2, 1]*pinablaE[3, 1])/(2160*y^2) - 
   (ee[4]*zeta[3])/16800 + (Fp[{2, 2}, 2]*zeta[3])/15120 - 
   (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/(30240*y^2) + 
   (139*ee[2]*zeta[5])/4536000, betaeqv[{0, 2, 2}, {4, 4, 6}] -> 
  -1/900*F3m[{2, 2, 3}, 2, 1] + F3m[{2, 2, 3}, 2, 2]/1350 + 
   F3m[{2, 2, 3}, 4, 1]/900 + F3m[{2, 2, 3}, 4, 2]/900 + 
   F3p[{2, 2, 3}, 1, 1]/5400 + F3p[{2, 2, 3}, 3, 1]/7560 + 
   F3p[{2, 2, 3}, 3, 2]/8100 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (ee[3]*Fp[{2, 2}, 2])/1080 - 
   (pinabla[Fm[{2, 3}, 2], 1]*pinablaBarE[2, 1])/(5400*y^2) + 
   (pinabla[Fm[{2, 3}, 4], 1]*pinablaBarE[2, 1])/(5400*y^2) - 
   (pinabla[Fp[{2, 3}, 3], 1]*pinablaBarE[2, 1])/(1080*y^2) - 
   (ee[4]*zeta[3])/6300 - (Fp[{2, 2}, 2]*zeta[3])/22680 + 
   (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/(45360*y^2) - 
   (521*ee[2]*zeta[5])/13608000, betaeqv[{0, 2, 2}, {4, 6, 4}] -> 
  -1/2700*F3p[{2, 2, 3}, 1, 1] - F3p[{2, 2, 3}, 3, 1]/3780 - 
   F3p[{2, 2, 3}, 3, 2]/4050 - F3p[{2, 2, 3}, 3, 3]/1575 + 
   F3p[{2, 2, 3}, 5, 1]/1575 + (pinabla[Fm[{2, 3}, 2], 1]*pinablaBarE[2, 1])/
    (5400*y^2) - (pinabla[Fm[{2, 3}, 4], 1]*pinablaBarE[2, 1])/(5400*y^2) + 
   (pinabla[Fp[{2, 3}, 3], 1]*pinablaBarE[2, 1])/(1080*y^2) - 
   (pinablaBar[Fm[{2, 3}, 2], 1]*pinablaE[2, 1])/(5400*y^2) + 
   (pinablaBar[Fm[{2, 3}, 4], 1]*pinablaE[2, 1])/(5400*y^2) + 
   (pinablaBar[Fp[{2, 3}, 3], 1]*pinablaE[2, 1])/(1080*y^2) - 
   (ee[3]*pinablaBarE[2, 1]*pinablaE[2, 1])/(1080*y^2), 
 betaeqv[{0, 2, 2}, {6, 4, 4}] -> -1/450*F3m[{2, 2, 3}, 2, 1] + 
   F3m[{2, 2, 3}, 4, 1]/450 + F3p[{2, 2, 3}, 1, 1]/900 - 
   F3p[{2, 2, 3}, 3, 1]/1260 + F3p[{2, 2, 3}, 3, 2]/1350 + 
   F3p[{2, 2, 3}, 3, 3]/3150 - F3p[{2, 2, 3}, 5, 1]/3150 + 
   (pinablaBar[Fm[{2, 3}, 2], 1]*pinablaE[2, 1])/(900*y^2) - 
   (pinablaBar[Fm[{2, 3}, 4], 1]*pinablaE[2, 1])/(5400*y^2) + 
   (pinablaBar[Fp[{2, 3}, 3], 1]*pinablaE[2, 1])/(540*y^2) - 
   (ee[2]*pinablaBarE[3, 1]*pinablaE[2, 1])/(1080*y^2) - 
   (pinablaBarE[3, 2]*pinablaE[2, 1]^2)/(4320*y^4) - (ee[4]*zeta[3])/25200 + 
   (Fp[{2, 2}, 2]*zeta[3])/3780 - (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/
    (7560*y^2) + (ee[2]*zeta[5])/64800, betaeqv[{0, 3, 1}, {4, 6, 4}] -> 
  F3m[{2, 2, 3}, 2, 1]/1800 + F3m[{2, 2, 3}, 4, 1]/450 + 
   F3p[{2, 2, 3}, 1, 1]/1800 + F3p[{2, 2, 3}, 3, 1]/5040 - 
   F3p[{2, 2, 3}, 3, 2]/5400 - F3p[{2, 2, 3}, 3, 3]/12600 + 
   F3p[{2, 2, 3}, 5, 1]/1575 - (ee[2]*Fm[{2, 3}, 2])/3600 + 
   (ee[2]*Fm[{2, 3}, 4])/3600 + (ee[2]*Fp[{2, 3}, 3])/720 - 
   (pinabla[Fm[{2, 3}, 2], 1]*pinablaBarE[2, 1])/(3600*y^2) - 
   (pinabla[Fm[{2, 3}, 4], 1]*pinablaBarE[2, 1])/(5400*y^2) - 
   (pinabla[Fp[{2, 3}, 3], 1]*pinablaBarE[2, 1])/(2160*y^2) + 
   (ee[3]*pinablaBarE[2, 1]*pinablaE[2, 1])/(2160*y^2) + 
   (ee[2]^2*zeta[3])/30240 - (ee[4]*zeta[3])/25200 - 
   (Fp[{2, 2}, 2]*zeta[3])/15120 + (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/
    (30240*y^2) - (ee[2]*zeta[5])/259200, betaeqv[{0, 4, 0}, {4, 6, 4}] -> 
  -1/225*F3m[{2, 2, 3}, 2, 1] + F3m[{2, 2, 3}, 4, 1]/225 - 
   F3p[{2, 2, 3}, 1, 1]/450 + F3p[{2, 2, 3}, 3, 1]/630 - 
   F3p[{2, 2, 3}, 3, 2]/675 - F3p[{2, 2, 3}, 3, 3]/1575 + 
   F3p[{2, 2, 3}, 5, 1]/1575 + (pinabla[Fm[{2, 3}, 2], 1]*pinablaBarE[2, 1])/
    (900*y^2) - (pinabla[Fm[{2, 3}, 4], 1]*pinablaBarE[2, 1])/(5400*y^2) - 
   (pinabla[Fp[{2, 3}, 3], 1]*pinablaBarE[2, 1])/(540*y^2) - 
   (ee[3]*pinablaBarE[2, 1]*pinablaE[2, 1])/(1080*y^2) - 
   (ee[4]*zeta[3])/12600 + (Fp[{2, 2}, 2]*zeta[3])/1890 - 
   (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/(7560*y^2) + 
   (ee[2]*zeta[5])/32400, betaeqv[{1, 0, 3}, {4, 4, 6}] -> 
  -1/900*F3m[{2, 2, 3}, 2, 1] + F3m[{2, 2, 3}, 2, 2]/1800 - 
   F3m[{2, 2, 3}, 4, 1]/600 - F3m[{2, 2, 3}, 4, 2]/1800 - 
   F3p[{2, 2, 3}, 1, 1]/3600 + F3p[{2, 2, 3}, 3, 1]/1680 + 
   F3p[{2, 2, 3}, 3, 2]/2700 - F3p[{2, 2, 3}, 3, 3]/4200 - 
   F3p[{2, 2, 3}, 5, 1]/3150 - (ee[2]*Fm[{2, 3}, 2])/3600 + 
   (ee[2]*Fm[{2, 3}, 4])/3600 + (ee[2]*Fp[{2, 3}, 3])/720 - 
   (pinablaBar[Fp[{2, 2}, 2], 1]*pinablaE[3, 1])/(2160*y^2) + 
   (ee[2]^2*zeta[3])/30240 + (ee[4]*zeta[3])/10080 - 
   (3*ee[2]*zeta[5])/112000, betaeqv[{1, 1, 2}, {4, 4, 6}] -> 
  -1/2160*(ee[2]^2*ee[3]) + F3p[{2, 2, 3}, 1, 1]/5400 + 
   F3p[{2, 2, 3}, 3, 1]/7560 - F3p[{2, 2, 3}, 3, 2]/4050 - 
   F3p[{2, 2, 3}, 3, 3]/4200 - F3p[{2, 2, 3}, 5, 1]/3150 + 
   (ee[2]*Fm[{2, 3}, 2])/5400 + (ee[2]*Fm[{2, 3}, 4])/3600 - 
   (ee[2]^2*zeta[3])/45360, betaeqv[{1, 1, 2}, {4, 6, 4}] -> 
  -1/1800*F3m[{2, 2, 3}, 2, 1] - F3m[{2, 2, 3}, 4, 1]/450 + 
   F3p[{2, 2, 3}, 1, 1]/1800 + F3p[{2, 2, 3}, 3, 1]/5040 - 
   F3p[{2, 2, 3}, 3, 2]/5400 - F3p[{2, 2, 3}, 3, 3]/12600 + 
   F3p[{2, 2, 3}, 5, 1]/1575 + (ee[2]*Fm[{2, 3}, 2])/3600 - 
   (ee[2]*Fm[{2, 3}, 4])/3600 + (ee[2]*Fp[{2, 3}, 3])/720 + 
   (pinablaBar[Fm[{2, 3}, 2], 1]*pinablaE[2, 1])/(3600*y^2) + 
   (pinablaBar[Fm[{2, 3}, 4], 1]*pinablaE[2, 1])/(5400*y^2) - 
   (pinablaBar[Fp[{2, 3}, 3], 1]*pinablaE[2, 1])/(2160*y^2) - 
   (ee[2]*pinablaBarE[3, 1]*pinablaE[2, 1])/(2160*y^2) - 
   (ee[2]^2*zeta[3])/30240 + (ee[4]*zeta[3])/25200 + 
   (Fp[{2, 2}, 2]*zeta[3])/15120 - (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/
    (30240*y^2) + (ee[2]*zeta[5])/259200, betaeqv[{1, 1, 2}, {6, 4, 4}] -> 
  -1/1800*F3m[{2, 2, 3}, 2, 1] + F3m[{2, 2, 3}, 2, 2]/1800 + 
   F3m[{2, 2, 3}, 4, 1]/1800 - F3m[{2, 2, 3}, 4, 2]/1800 - 
   F3p[{2, 2, 3}, 1, 1]/3600 - F3p[{2, 2, 3}, 3, 1]/1260 - 
   F3p[{2, 2, 3}, 3, 2]/5400 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (pinabla[Fp[{2, 2}, 2], 1]*pinablaBarE[3, 1])/
    (2160*y^2) - (pinablaBar[Fm[{2, 3}, 2], 1]*pinablaE[2, 1])/(3600*y^2) - 
   (pinablaBar[Fm[{2, 3}, 4], 1]*pinablaE[2, 1])/(5400*y^2) + 
   (pinablaBar[Fp[{2, 3}, 3], 1]*pinablaE[2, 1])/(2160*y^2) + 
   (ee[4]*zeta[3])/16800 - (Fp[{2, 2}, 2]*zeta[3])/15120 + 
   (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/(30240*y^2) - 
   (139*ee[2]*zeta[5])/4536000, betaeqv[{1, 2, 1}, {4, 4, 6}] -> 
  F3m[{2, 2, 3}, 2, 1]/900 - F3m[{2, 2, 3}, 2, 2]/1800 + 
   F3m[{2, 2, 3}, 4, 1]/600 + F3m[{2, 2, 3}, 4, 2]/1800 - 
   F3p[{2, 2, 3}, 1, 1]/3600 + F3p[{2, 2, 3}, 3, 1]/1680 + 
   F3p[{2, 2, 3}, 3, 2]/2700 - F3p[{2, 2, 3}, 3, 3]/4200 - 
   F3p[{2, 2, 3}, 5, 1]/3150 - (ee[2]*Fm[{2, 3}, 2])/3600 + 
   (ee[2]*Fm[{2, 3}, 4])/3600 - (ee[2]*Fp[{2, 3}, 3])/720 + 
   (ee[2]^2*zeta[3])/30240 - (ee[4]*zeta[3])/10080 + 
   (3*ee[2]*zeta[5])/112000, betaeqv[{1, 2, 1}, {6, 4, 4}] -> 
  F3m[{2, 2, 3}, 2, 1]/900 - F3m[{2, 2, 3}, 2, 2]/1800 + 
   F3m[{2, 2, 3}, 4, 1]/600 + F3m[{2, 2, 3}, 4, 2]/1800 - 
   F3p[{2, 2, 3}, 1, 1]/3600 + F3p[{2, 2, 3}, 3, 1]/1680 + 
   F3p[{2, 2, 3}, 3, 2]/2700 - F3p[{2, 2, 3}, 3, 3]/4200 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (ee[2]*Fm[{2, 3}, 2])/3600 - 
   (ee[2]*Fm[{2, 3}, 4])/3600 + (ee[2]*Fp[{2, 3}, 3])/720 - 
   (pinabla[Fp[{2, 2}, 2], 1]*pinablaBarE[3, 1])/(2160*y^2) - 
   (ee[2]^2*zeta[3])/30240 - (ee[4]*zeta[3])/10080 + 
   (3*ee[2]*zeta[5])/112000, betaeqv[{1, 3, 0}, {4, 6, 4}] -> 
  F3m[{2, 2, 3}, 2, 1]/1800 + F3m[{2, 2, 3}, 4, 1]/450 + 
   F3p[{2, 2, 3}, 1, 1]/1800 + F3p[{2, 2, 3}, 3, 1]/5040 - 
   F3p[{2, 2, 3}, 3, 2]/5400 - F3p[{2, 2, 3}, 3, 3]/12600 + 
   F3p[{2, 2, 3}, 5, 1]/1575 + (ee[2]*Fm[{2, 3}, 2])/3600 - 
   (ee[2]*Fm[{2, 3}, 4])/3600 - (ee[2]*Fp[{2, 3}, 3])/720 - 
   (ee[2]^2*zeta[3])/30240 - (ee[4]*zeta[3])/25200 - 
   (Fp[{2, 2}, 2]*zeta[3])/15120 - (ee[2]*zeta[5])/259200, 
 betaeqv[{2, 0, 2}, {4, 4, 6}] -> F3m[{2, 2, 3}, 2, 1]/900 - 
   F3m[{2, 2, 3}, 2, 2]/1350 - F3m[{2, 2, 3}, 4, 1]/900 - 
   F3m[{2, 2, 3}, 4, 2]/900 + F3p[{2, 2, 3}, 1, 1]/5400 + 
   F3p[{2, 2, 3}, 3, 1]/7560 + F3p[{2, 2, 3}, 3, 2]/8100 + 
   F3p[{2, 2, 3}, 3, 3]/3150 - F3p[{2, 2, 3}, 5, 1]/3150 - 
   (ee[3]*Fp[{2, 2}, 2])/1080 + (ee[4]*zeta[3])/6300 + 
   (Fp[{2, 2}, 2]*zeta[3])/22680 + (521*ee[2]*zeta[5])/13608000, 
 betaeqv[{2, 0, 2}, {4, 6, 4}] -> F3m[{2, 2, 3}, 2, 1]/225 - 
   F3m[{2, 2, 3}, 4, 1]/225 - F3p[{2, 2, 3}, 1, 1]/450 + 
   F3p[{2, 2, 3}, 3, 1]/630 - F3p[{2, 2, 3}, 3, 2]/675 - 
   F3p[{2, 2, 3}, 3, 3]/1575 + F3p[{2, 2, 3}, 5, 1]/1575 - 
   (pinablaBar[Fm[{2, 3}, 2], 1]*pinablaE[2, 1])/(900*y^2) + 
   (pinablaBar[Fm[{2, 3}, 4], 1]*pinablaE[2, 1])/(5400*y^2) - 
   (pinablaBar[Fp[{2, 3}, 3], 1]*pinablaE[2, 1])/(540*y^2) + 
   (ee[2]*pinablaBarE[3, 1]*pinablaE[2, 1])/(1080*y^2) + 
   (ee[4]*zeta[3])/12600 - (Fp[{2, 2}, 2]*zeta[3])/1890 + 
   (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/(7560*y^2) - 
   (ee[2]*zeta[5])/32400, betaeqv[{2, 0, 2}, {6, 4, 4}] -> 
  F3m[{2, 2, 3}, 2, 1]/900 - F3m[{2, 2, 3}, 2, 2]/1350 - 
   F3m[{2, 2, 3}, 4, 1]/900 - F3m[{2, 2, 3}, 4, 2]/900 + 
   F3p[{2, 2, 3}, 1, 1]/5400 + F3p[{2, 2, 3}, 3, 1]/7560 + 
   F3p[{2, 2, 3}, 3, 2]/8100 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (ee[3]*Fp[{2, 2}, 2])/1080 + 
   (pinablaBar[Fm[{2, 3}, 2], 1]*pinablaE[2, 1])/(5400*y^2) - 
   (pinablaBar[Fm[{2, 3}, 4], 1]*pinablaE[2, 1])/(5400*y^2) - 
   (pinablaBar[Fp[{2, 3}, 3], 1]*pinablaE[2, 1])/(1080*y^2) + 
   (ee[4]*zeta[3])/6300 + (Fp[{2, 2}, 2]*zeta[3])/22680 - 
   (pinablaBarE[2, 1]*pinablaE[2, 1]*zeta[3])/(45360*y^2) + 
   (521*ee[2]*zeta[5])/13608000, betaeqv[{2, 1, 1}, {6, 4, 4}] -> 
  F3p[{2, 2, 3}, 1, 1]/5400 + F3p[{2, 2, 3}, 3, 1]/7560 - 
   F3p[{2, 2, 3}, 3, 2]/4050 - F3p[{2, 2, 3}, 3, 3]/4200 - 
   F3p[{2, 2, 3}, 5, 1]/3150 - (ee[2]*Fm[{2, 3}, 2])/5400 - 
   (ee[2]*Fm[{2, 3}, 4])/3600 + (ee[2]^2*zeta[3])/45360, 
 betaeqv[{2, 0, 1}, {4, 4, 4}] -> -1/108*F3m[{2, 2, 2}, 3, 1] + 
   F3p[{2, 2, 2}, 2, 1]/108 - (ee[2]*Fp[{2, 2}, 2])/216 + 
   (7*ee[3]*zeta[3])/7200, betaeqv[{2, 1, 0}, {4, 4, 4}] -> 
  -1/54*F3p[{2, 2, 2}, 2, 1], betaeqv[{1, 2, 1}, {4, 6, 4}] -> 
  -1/2700*F3p[{2, 2, 3}, 1, 1] - F3p[{2, 2, 3}, 3, 1]/3780 + 
   F3p[{2, 2, 3}, 3, 2]/2025 + F3p[{2, 2, 3}, 3, 3]/2100 + 
   F3p[{2, 2, 3}, 5, 1]/1575, betaeqv[{2, 1, 1}, {4, 4, 6}] -> 
  -1/1800*F3m[{2, 2, 3}, 2, 1] + F3m[{2, 2, 3}, 2, 2]/1800 + 
   F3m[{2, 2, 3}, 4, 1]/1800 - F3m[{2, 2, 3}, 4, 2]/1800 - 
   F3p[{2, 2, 3}, 1, 1]/3600 - F3p[{2, 2, 3}, 3, 1]/1260 - 
   F3p[{2, 2, 3}, 3, 2]/5400 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (ee[4]*zeta[3])/16800 - 
   (Fp[{2, 2}, 2]*zeta[3])/15120 - (139*ee[2]*zeta[5])/4536000, 
 betaeqv[{2, 1, 1}, {4, 6, 4}] -> -1/1800*F3m[{2, 2, 3}, 2, 1] - 
   F3m[{2, 2, 3}, 4, 1]/450 + F3p[{2, 2, 3}, 1, 1]/1800 + 
   F3p[{2, 2, 3}, 3, 1]/5040 - F3p[{2, 2, 3}, 3, 2]/5400 - 
   F3p[{2, 2, 3}, 3, 3]/12600 + F3p[{2, 2, 3}, 5, 1]/1575 - 
   (ee[2]*Fm[{2, 3}, 2])/3600 + (ee[2]*Fm[{2, 3}, 4])/3600 - 
   (ee[2]*Fp[{2, 3}, 3])/720 + (ee[2]^2*zeta[3])/30240 + 
   (ee[4]*zeta[3])/25200 + (Fp[{2, 2}, 2]*zeta[3])/15120 + 
   (ee[2]*zeta[5])/259200, betaeqv[{2, 2, 0}, {4, 4, 6}] -> 
  -1/450*F3m[{2, 2, 3}, 2, 1] + F3m[{2, 2, 3}, 4, 1]/450 + 
   F3p[{2, 2, 3}, 1, 1]/900 - F3p[{2, 2, 3}, 3, 1]/1260 + 
   F3p[{2, 2, 3}, 3, 2]/1350 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 - (ee[4]*zeta[3])/25200 + 
   (Fp[{2, 2}, 2]*zeta[3])/3780 + (ee[2]*zeta[5])/64800, 
 betaeqv[{2, 2, 0}, {4, 6, 4}] -> -1/2700*F3p[{2, 2, 3}, 1, 1] - 
   F3p[{2, 2, 3}, 3, 1]/3780 - F3p[{2, 2, 3}, 3, 2]/4050 - 
   F3p[{2, 2, 3}, 3, 3]/1575 + F3p[{2, 2, 3}, 5, 1]/1575, 
 betaeqv[{2, 2, 0}, {6, 4, 4}] -> -1/900*F3m[{2, 2, 3}, 2, 1] + 
   F3m[{2, 2, 3}, 2, 2]/1350 + F3m[{2, 2, 3}, 4, 1]/900 + 
   F3m[{2, 2, 3}, 4, 2]/900 + F3p[{2, 2, 3}, 1, 1]/5400 + 
   F3p[{2, 2, 3}, 3, 1]/7560 + F3p[{2, 2, 3}, 3, 2]/8100 + 
   F3p[{2, 2, 3}, 3, 3]/3150 - F3p[{2, 2, 3}, 5, 1]/3150 - 
   (ee[3]*Fp[{2, 2}, 2])/1080 - (ee[4]*zeta[3])/6300 - 
   (Fp[{2, 2}, 2]*zeta[3])/22680 - (521*ee[2]*zeta[5])/13608000, 
 betaeqv[{3, 0, 1}, {6, 4, 4}] -> -1/900*F3m[{2, 2, 3}, 2, 1] + 
   F3m[{2, 2, 3}, 2, 2]/1800 - F3m[{2, 2, 3}, 4, 1]/600 - 
   F3m[{2, 2, 3}, 4, 2]/1800 - F3p[{2, 2, 3}, 1, 1]/3600 + 
   F3p[{2, 2, 3}, 3, 1]/1680 + F3p[{2, 2, 3}, 3, 2]/2700 - 
   F3p[{2, 2, 3}, 3, 3]/4200 - F3p[{2, 2, 3}, 5, 1]/3150 + 
   (ee[2]*Fm[{2, 3}, 2])/3600 - (ee[2]*Fm[{2, 3}, 4])/3600 - 
   (ee[2]*Fp[{2, 3}, 3])/720 - (ee[2]^2*zeta[3])/30240 + 
   (ee[4]*zeta[3])/10080 - (3*ee[2]*zeta[5])/112000, 
 betaeqv[{3, 1, 0}, {6, 4, 4}] -> F3m[{2, 2, 3}, 2, 1]/1800 - 
   F3m[{2, 2, 3}, 2, 2]/1800 - F3m[{2, 2, 3}, 4, 1]/1800 + 
   F3m[{2, 2, 3}, 4, 2]/1800 - F3p[{2, 2, 3}, 1, 1]/3600 - 
   F3p[{2, 2, 3}, 3, 1]/1260 - F3p[{2, 2, 3}, 3, 2]/5400 + 
   F3p[{2, 2, 3}, 3, 3]/3150 - F3p[{2, 2, 3}, 5, 1]/3150 - 
   (ee[4]*zeta[3])/16800 + (Fp[{2, 2}, 2]*zeta[3])/15120 + 
   (139*ee[2]*zeta[5])/4536000, betaeqv[{4, 0, 0}, {6, 4, 4}] -> 
  F3m[{2, 2, 3}, 2, 1]/450 - F3m[{2, 2, 3}, 4, 1]/450 + 
   F3p[{2, 2, 3}, 1, 1]/900 - F3p[{2, 2, 3}, 3, 1]/1260 + 
   F3p[{2, 2, 3}, 3, 2]/1350 + F3p[{2, 2, 3}, 3, 3]/3150 - 
   F3p[{2, 2, 3}, 5, 1]/3150 + (ee[4]*zeta[3])/25200 - 
   (Fp[{2, 2}, 2]*zeta[3])/3780 - (ee[2]*zeta[5])/64800}

